Blind Detection of Polar Codes

Polar codes were recently chosen to protect the control channel information in the next-generation mobile communication standard (5G) defined by the 3GPP. As a result, receivers will have to implement blind detection of polar coded frames in order to keep complexity, latency, and power consumption tractable. As a newly proposed class of block codes, the problem of polar-code blind detection has received very little attention. In this work, we propose a low-complexity blind-detection algorithm for polar-encoded frames. We base this algorithm on a novel detection metric with update rules that leverage the a priori knowledge of the frozen-bit locations, exploiting the inherent structures that these locations impose on a polar-encoded block of data. We show that the proposed detection metric allows to clearly distinguish polar-encoded frames from other types of data by considering the cumulative distribution functions of the detection metric, and the receiver operating characteristic. The presented results are tailored to the 5G standardization effort discussions, i.e., we consider a short low-rate polar code concatenated with a CRC.

==> data/512.64+16.awgn.s1.42.sc.float.csv <==
ebn0_db     BER         FER         Frame Count 
1.00000e+00 3.59050e-02 1.95155e-01 1.03000e+05
1.25000e+00 2.30609e-02 1.32524e-01 1.03000e+05
1.50000e+00 1.43256e-02 8.72136e-02 1.03000e+05
1.75000e+00 8.56566e-03 5.50583e-02 1.03000e+05
2.00000e+00 4.88968e-03 3.30291e-02 1.03000e+05
2.25000e+00 2.69684e-03 1.91165e-02 1.03000e+05
2.50000e+00 1.29272e-03 9.84466e-03 1.03000e+05
2.75000e+00 5.94405e-04 4.91429e-03 1.05000e+05
3.00000e+00 2.81400e-04 2.43541e-03 2.09000e+05
3.25000e+00 1.18779e-04 1.16129e-03 4.34000e+05
3.50000e+00 5.05966e-05 5.69318e-04 8.80000e+05
3.75000e+00 2.04432e-05 2.49004e-04 2.00800e+06 
4.00000e+00 8.33601e-06 1.07465e-04 4.66200e+06
4.50000e+00 1.49752e-06 2.14160e-05 2.33470e+07
4.75000e+00 6.11199e-07 8.76271e-06 5.70600e+07
5.00000e+00 2.36098e-07 3.52123e-06 1.41996e+08
5.25000e+00 8.61619e-08 1.36063e-06 3.67477e+08


==> data/512.64.awgn.s1.42.list.l32.c16.float.csv <==
ebn0_db     BER         FER         Frame Count 
1.00000e+00 1.45805e-02 5.96355e-02 1.07000e+05 
1.25000e+00 7.23072e-03 3.05981e-02 1.07000e+05 
1.50000e+00 3.22386e-03 1.42710e-02 1.07000e+05 
1.75000e+00 1.29775e-03 5.87850e-03 1.07000e+05 
2.00000e+00 4.62179e-04 2.11215e-03 1.07000e+05 
2.25000e+00 1.57744e-04 7.57353e-04 1.36000e+05 
2.50000e+00 4.56293e-05 2.32346e-04 4.39000e+05 
2.75000e+00 1.16955e-05 6.01907e-05 1.67800e+06 
3.00000e+00 2.61557e-06 1.45943e-05 6.85200e+06 
3.25000e+00 5.65567e-07 3.43418e-06 2.91190e+07 
3.50000e+00 1.05362e-07 7.52587e-07 1.32875e+08 


==> data/512.64.awgn.s1.42.list.l8.c16.float.csv <==
ebn0_db     BER         FER         Frame Count 
1.00000e+00 2.68211e-02 1.22738e-01 1.07000e+05 
1.25000e+00 1.52570e-02 7.27103e-02 1.07000e+05 
1.50000e+00 7.82988e-03 3.90935e-02 1.07000e+05 
1.75000e+00 3.72518e-03 1.93084e-02 1.07000e+05 
2.00000e+00 1.59886e-03 8.64486e-03 1.07000e+05 
2.25000e+00 6.92611e-04 3.85981e-03 1.07000e+05 
2.50000e+00 2.13931e-04 1.31776e-03 1.07000e+05 
2.75000e+00 7.24618e-05 4.49782e-04 2.29000e+05 
3.00000e+00 2.47565e-05 1.45743e-04 6.93000e+05 
3.25000e+00 5.88855e-06 4.26803e-05 2.34300e+06 
3.50000e+00 1.40226e-06 1.04112e-05 9.60500e+06 
3.75000e+00 3.59704e-07 2.91775e-06 3.42730e+07 
4.00000e+00 5.96649e-08 5.41638e-07 1.84625e+08 

